A Time-Freezing Approach for Numerical Optimal Control of Nonsmooth Differential Equations with State Jumps

We present a novel reformulation of nonsmooth differential equations with state jumps which enables their easier simulation and use in optimal control problems without the need of using integer variables. The main idea is to introduce an auxiliary differential equation to mimic the state jump map. Thereby, also a clock state is introduced which does not evolve during the runtime of the auxiliary system. The pieces of the trajectory that correspond to the parts when the clock state was evolving recover the solution of the original system with jumps. Our reformulation results in nonsmooth ordinary differential equations where the discontinuity is in the first time derivative of the trajectory, rather than in the trajectory itself. This class of systems is easier to handle both theoretically and numerically. We provide numerical examples demonstrating the ease of use of this reformulation in both simulation and optimal control. In the optimal control example a single call of a nonlinear programming (NLP) solver yields the same solution as a multi-stage formulation, without the need for exploring the optimal number of stages by enumeration or heuristics.

==> img/archive/projected.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%

\pgfplotsset{compat=1.13}
\setlength{\fwidth}{7.0cm}
\setlength{\fheight}{5.0cm}
%\pgfplotsset{every tick label/.append style={font=\tiny}} 
\pgfplotsset{
	every axis plot/.append style={line width=1.0pt},
	every axis plot post/.append style={
		every mark/.append style={line width=0.0pt}
		%every tick label/.append style={font=\tiny}
	}
}

\begin{tikzpicture}

\begin{axis}[%
width=0.957\fwidth,
height=0.415\fheight,
at={(0\fwidth,0.585\fheight)},
scale only axis,
unbounded coords=jump,
xmin=0,
xmax=1.6,
xlabel style={font=\color{white!15!black}},
xlabel={$\tau$ [physical time]},
ymin=-0.05,
ymax=1.05,
ylabel style={font=\color{white!15!black}},
ylabel={$x(\tau)$},
axis background/.style={fill=white},
%xmajorgrids,
%ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	1\\
0.0266701866094035	0.996511079122207\\
0.0666757225589387	0.978194077044199\\
0.133351615808164	0.91277608488343\\
0.20002750905739	0.803746023517551\\
0.266703402306615	0.651103892946561\\
0.363379295555841	0.352321666488376\\
0.431243506078587	0.0878124336710588\\
0.45152364098584	-0.0215681052595837\\
0.45152364098584	-0.0504073203898305\\
nan	nan\\
0.45152364098584	-0.0505171175958774\\
0.45607023613573	0.0167892177645144\\
0.500429299718223	0.169953036715381\\
0.577756362723248	0.390795152534681\\
0.61641989422576	0.479219217991095\\
0.655083425728273	0.552978621812017\\
0.730083425728273	0.654244060436587\\
0.805083425728273	0.700328249061156\\
0.880083425728273	0.691231187685726\\
0.970083425728273	0.607475464035209\\
1.01508342572827	0.53579972720995\\
1.05258342572827	0.460895102772235\\
1.12758342572827	0.269699916396804\\
1.20891453530756	-0.000151509379332726\\
1.20891453530756	-0.0502398758197258\\
nan	nan\\
1.20891453530756	-0.0505524154798764\\
1.214078023797	0.0159575891764672\\
1.25582059746665	0.135357731937484\\
1.32601071289697	0.297592540656411\\
1.36110577061213	0.360586022852085\\
1.3962008283273	0.411496890271899\\
1.44535978140159	0.46249391632404\\
1.49451873447588	0.489784070209375\\
1.54367768755018	0.493367351927903\\
1.59283664062447	0.473243761479624\\
};
%\addlegendentry{$\text{data}1$}

\end{axis}

\begin{axis}[%
width=0.957\fwidth,
height=0.415\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=0,
xmax=1.6,
xlabel style={font=\color{white!15!black}},
xlabel={$\tau$ [physical time]},
ymin=-5,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$v(\tau)$},
axis background/.style={fill=white},
%xmajorgrids,
%ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	0\\
0.451523640985898	-4.42944691807093\\
0.451523640985839	3.73834233847045\\
0.45607023613573	3.67040023823044\\
1.2089145353077	-3.71500233664514\\
1.20891453530756	3.13536919380168\\
1.214078023797	3.06513977846813\\
1.59283664062447	-0.650482252609331\\
};
%\addlegendentry{$\text{data}1$}

\end{axis}
\end{tikzpicture}%


==> img/archive/time_explain.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%

\pgfplotsset{compat=1.13}
\setlength{\fwidth}{7.0cm}
\setlength{\fheight}{5.0cm}
%\pgfplotsset{every tick label/.append style={font=\tiny}} 
\pgfplotsset{
	every axis plot/.append style={line width=1.0pt},
	every axis plot post/.append style={
		every mark/.append style={line width=0.0pt}
		%every tick label/.append style={font=\tiny}
	}
}

\begin{tikzpicture}

\begin{axis}[%
width=0.951\fwidth,
height=0.419\fheight,
at={(0\fwidth,0.581\fheight)},
scale only axis,
xmin=0,
xmax=3,
xlabel style={font=\color{white!15!black}},
xlabel={$t$ [pseudo time]},
ymin=-6,
ymax=4,
ylabel style={font=\color{white!15!black}},
ylabel={$x(t),\ v(t)$ [pseudo time]},
axis background/.style={fill=white},
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	1\\
0.0400053652592485	0.992149894531075\\
0.0666757225589389	0.978194077044199\\
0.133351615808164	0.91277608488343\\
0.20002750905739	0.803746023517551\\
0.266703402306616	0.651103892946561\\
0.385879295555841	0.269631615226813\\
0.492027595186455	-0.176635962912907\\
0.596467335647484	-0.576844440305535\\
0.667341185063883	-0.771924584139613\\
0.723083486695024	-0.868049248993068\\
0.76825585317294	-0.905278586344218\\
0.807977956812997	-0.907232195032373\\
0.848418478338195	-0.880144746583751\\
0.894732209300113	-0.815004769143703\\
0.95131050985774	-0.691186954391792\\
1.02529175840523	-0.47073476683822\\
1.15175943950133	-0.0124398952373803\\
1.24267451090845	0.287706425442776\\
1.32000157391347	0.479219217991095\\
1.35866510541599	0.552978621812017\\
1.43366510541599	0.654244060436587\\
1.50866510541599	0.700328249061156\\
1.58366510541599	0.691231187685725\\
1.68116510541599	0.596909039147666\\
1.71866510541599	0.53579972720995\\
1.79366510541599	0.37219516583452\\
1.89116510541599	0.0770132672964592\\
2.0682840665278	-0.512826993888844\\
2.13746991330463	-0.663737405611181\\
2.19268365505083	-0.73640558789068\\
2.23874852402347	-0.761853587382432\\
2.28094155208681	-0.756690602378198\\
2.32558698340196	-0.722432522607408\\
2.37756819018262	-0.647929318283059\\
2.44210309070257	-0.510917583972163\\
2.53098781408623	-0.264354511460066\\
2.69807901455734	0.222516443684877\\
2.76826912998767	0.360586022852084\\
2.80336418770283	0.411496890271899\\
2.85252314077712	0.46249391632404\\
2.90168209385141	0.489784070209375\\
2.95084104692571	0.493367351927902\\
3	0.473243761479624\\
};
\addlegendentry{$v(t)$}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
0	0\\
0.451523640986228	-4.42944691807093\\
0.478374434997018	-4.33876490856748\\
0.513824837945089	-4.12628549237579\\
0.55958768639917	-3.70713386305461\\
0.619259902207421	-2.94894570079619\\
0.703529850971765	-1.58222034880143\\
0.945424515274095	2.49733500792705\\
1.01181854268116	3.21764451735206\\
1.06248171693963	3.56702787910905\\
1.10083563416113	3.70631952122958\\
1.12792051525917	3.73817253234813\\
1.15046067607429	3.72283715483132\\
1.15737861825095	3.69270128741658\\
1.91249621499616	-3.71500233664514\\
1.94005521361633	-3.63624042439286\\
1.97592308853523	-3.45368515132833\\
2.02248273875701	-3.09165111142599\\
2.08322466296186	-2.43689515900675\\
2.16908029365589	-1.25924197171582\\
2.4016037438283	2.04223533491471\\
2.46905856189784	2.67105814201944\\
2.52091357811464	2.98070314710961\\
2.56030191511628	3.10566759390239\\
2.58871989502579	3.13520246091927\\
2.61276822982297	3.12061231458853\\
2.61906279571972	3.08651172138024\\
3	-0.650482252609331\\
};
\addlegendentry{$x(t)$}

\end{axis}

\begin{axis}[%
width=0.951\fwidth,
height=0.419\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=0,
xmax=3,
xlabel style={font=\color{white!15!black}},
xlabel={$t$ [pseudo time]},
ymin=0,
ymax=1.59283664062447,
ylabel style={font=\color{white!15!black}},
ylabel={$\tau$ [physical time]},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	0\\
0.461807822781487	0.45152364098584\\
1.16192521339594	0.458343533708221\\
1.92260986656887	1.20891453530756\\
2.62124138317253	1.214078023797\\
3	1.59283664062447\\
};
%\addlegendentry{$\text{data}1$}
      \node[anchor=west] (source) at (axis cs:0.2,1.2){ Virtual Time};
      \node (destination) at (axis cs:1,0.5){};
      \draw[->](source)--(destination);
\end{axis}

\begin{axis}[%
width=1.227\fwidth,
height=1.227\fheight,
at={(-0.16\fwidth,-0.135\fheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]

\end{axis}
\end{tikzpicture}%


==> time_freezing_v2/img/archive/projected.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%

\pgfplotsset{compat=1.13}
\setlength{\fwidth}{7.0cm}
\setlength{\fheight}{5.0cm}
%\pgfplotsset{every tick label/.append style={font=\tiny}} 
\pgfplotsset{
	every axis plot/.append style={line width=1.0pt},
	every axis plot post/.append style={
		every mark/.append style={line width=0.0pt}
		%every tick label/.append style={font=\tiny}
	}
}

\begin{tikzpicture}

\begin{axis}[%
width=0.957\fwidth,
height=0.415\fheight,
at={(0\fwidth,0.585\fheight)},
scale only axis,
unbounded coords=jump,
xmin=0,
xmax=1.6,
xlabel style={font=\color{white!15!black}},
xlabel={$\tau$ [physical time]},
ymin=-0.05,
ymax=1.05,
ylabel style={font=\color{white!15!black}},
ylabel={$x(\tau)$},
axis background/.style={fill=white},
%xmajorgrids,
%ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	1\\
0.0266701866094035	0.996511079122207\\
0.0666757225589387	0.978194077044199\\
0.133351615808164	0.91277608488343\\
0.20002750905739	0.803746023517551\\
0.266703402306615	0.651103892946561\\
0.363379295555841	0.352321666488376\\
0.431243506078587	0.0878124336710588\\
0.45152364098584	-0.0215681052595837\\
0.45152364098584	-0.0504073203898305\\
nan	nan\\
0.45152364098584	-0.0505171175958774\\
0.45607023613573	0.0167892177645144\\
0.500429299718223	0.169953036715381\\
0.577756362723248	0.390795152534681\\
0.61641989422576	0.479219217991095\\
0.655083425728273	0.552978621812017\\
0.730083425728273	0.654244060436587\\
0.805083425728273	0.700328249061156\\
0.880083425728273	0.691231187685726\\
0.970083425728273	0.607475464035209\\
1.01508342572827	0.53579972720995\\
1.05258342572827	0.460895102772235\\
1.12758342572827	0.269699916396804\\
1.20891453530756	-0.000151509379332726\\
1.20891453530756	-0.0502398758197258\\
nan	nan\\
1.20891453530756	-0.0505524154798764\\
1.214078023797	0.0159575891764672\\
1.25582059746665	0.135357731937484\\
1.32601071289697	0.297592540656411\\
1.36110577061213	0.360586022852085\\
1.3962008283273	0.411496890271899\\
1.44535978140159	0.46249391632404\\
1.49451873447588	0.489784070209375\\
1.54367768755018	0.493367351927903\\
1.59283664062447	0.473243761479624\\
};
%\addlegendentry{$\text{data}1$}

\end{axis}

\begin{axis}[%
width=0.957\fwidth,
height=0.415\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=0,
xmax=1.6,
xlabel style={font=\color{white!15!black}},
xlabel={$\tau$ [physical time]},
ymin=-5,
ymax=5,
ylabel style={font=\color{white!15!black}},
ylabel={$v(\tau)$},
axis background/.style={fill=white},
%xmajorgrids,
%ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	0\\
0.451523640985898	-4.42944691807093\\
0.451523640985839	3.73834233847045\\
0.45607023613573	3.67040023823044\\
1.2089145353077	-3.71500233664514\\
1.20891453530756	3.13536919380168\\
1.214078023797	3.06513977846813\\
1.59283664062447	-0.650482252609331\\
};
%\addlegendentry{$\text{data}1$}

\end{axis}
\end{tikzpicture}%


==> time_freezing_v2/img/archive/time_explain.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%

\pgfplotsset{compat=1.13}
\setlength{\fwidth}{7.0cm}
\setlength{\fheight}{5.0cm}
%\pgfplotsset{every tick label/.append style={font=\tiny}} 
\pgfplotsset{
	every axis plot/.append style={line width=1.0pt},
	every axis plot post/.append style={
		every mark/.append style={line width=0.0pt}
		%every tick label/.append style={font=\tiny}
	}
}

\begin{tikzpicture}

\begin{axis}[%
width=0.951\fwidth,
height=0.419\fheight,
at={(0\fwidth,0.581\fheight)},
scale only axis,
xmin=0,
xmax=3,
xlabel style={font=\color{white!15!black}},
xlabel={$t$ [pseudo time]},
ymin=-6,
ymax=4,
ylabel style={font=\color{white!15!black}},
ylabel={$x(t),\ v(t)$ [pseudo time]},
axis background/.style={fill=white},
legend style={at={(0.97,0.03)}, anchor=south east, legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	1\\
0.0400053652592485	0.992149894531075\\
0.0666757225589389	0.978194077044199\\
0.133351615808164	0.91277608488343\\
0.20002750905739	0.803746023517551\\
0.266703402306616	0.651103892946561\\
0.385879295555841	0.269631615226813\\
0.492027595186455	-0.176635962912907\\
0.596467335647484	-0.576844440305535\\
0.667341185063883	-0.771924584139613\\
0.723083486695024	-0.868049248993068\\
0.76825585317294	-0.905278586344218\\
0.807977956812997	-0.907232195032373\\
0.848418478338195	-0.880144746583751\\
0.894732209300113	-0.815004769143703\\
0.95131050985774	-0.691186954391792\\
1.02529175840523	-0.47073476683822\\
1.15175943950133	-0.0124398952373803\\
1.24267451090845	0.287706425442776\\
1.32000157391347	0.479219217991095\\
1.35866510541599	0.552978621812017\\
1.43366510541599	0.654244060436587\\
1.50866510541599	0.700328249061156\\
1.58366510541599	0.691231187685725\\
1.68116510541599	0.596909039147666\\
1.71866510541599	0.53579972720995\\
1.79366510541599	0.37219516583452\\
1.89116510541599	0.0770132672964592\\
2.0682840665278	-0.512826993888844\\
2.13746991330463	-0.663737405611181\\
2.19268365505083	-0.73640558789068\\
2.23874852402347	-0.761853587382432\\
2.28094155208681	-0.756690602378198\\
2.32558698340196	-0.722432522607408\\
2.37756819018262	-0.647929318283059\\
2.44210309070257	-0.510917583972163\\
2.53098781408623	-0.264354511460066\\
2.69807901455734	0.222516443684877\\
2.76826912998767	0.360586022852084\\
2.80336418770283	0.411496890271899\\
2.85252314077712	0.46249391632404\\
2.90168209385141	0.489784070209375\\
2.95084104692571	0.493367351927902\\
3	0.473243761479624\\
};
\addlegendentry{$v(t)$}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
0	0\\
0.451523640986228	-4.42944691807093\\
0.478374434997018	-4.33876490856748\\
0.513824837945089	-4.12628549237579\\
0.55958768639917	-3.70713386305461\\
0.619259902207421	-2.94894570079619\\
0.703529850971765	-1.58222034880143\\
0.945424515274095	2.49733500792705\\
1.01181854268116	3.21764451735206\\
1.06248171693963	3.56702787910905\\
1.10083563416113	3.70631952122958\\
1.12792051525917	3.73817253234813\\
1.15046067607429	3.72283715483132\\
1.15737861825095	3.69270128741658\\
1.91249621499616	-3.71500233664514\\
1.94005521361633	-3.63624042439286\\
1.97592308853523	-3.45368515132833\\
2.02248273875701	-3.09165111142599\\
2.08322466296186	-2.43689515900675\\
2.16908029365589	-1.25924197171582\\
2.4016037438283	2.04223533491471\\
2.46905856189784	2.67105814201944\\
2.52091357811464	2.98070314710961\\
2.56030191511628	3.10566759390239\\
2.58871989502579	3.13520246091927\\
2.61276822982297	3.12061231458853\\
2.61906279571972	3.08651172138024\\
3	-0.650482252609331\\
};
\addlegendentry{$x(t)$}

\end{axis}

\begin{axis}[%
width=0.951\fwidth,
height=0.419\fheight,
at={(0\fwidth,0\fheight)},
scale only axis,
xmin=0,
xmax=3,
xlabel style={font=\color{white!15!black}},
xlabel={$t$ [pseudo time]},
ymin=0,
ymax=1.59283664062447,
ylabel style={font=\color{white!15!black}},
ylabel={$\tau$ [physical time]},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]
\addplot [color=mycolor1]
  table[row sep=crcr]{%
0	0\\
0.461807822781487	0.45152364098584\\
1.16192521339594	0.458343533708221\\
1.92260986656887	1.20891453530756\\
2.62124138317253	1.214078023797\\
3	1.59283664062447\\
};
%\addlegendentry{$\text{data}1$}
      \node[anchor=west] (source) at (axis cs:0.2,1.2){ Virtual Time};
      \node (destination) at (axis cs:1,0.5){};
      \draw[->](source)--(destination);
\end{axis}

\begin{axis}[%
width=1.227\fwidth,
height=1.227\fheight,
at={(-0.16\fwidth,-0.135\fheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
xlabel style={font={\scriptsize}},ylabel style={font=\scriptsize},ylabel shift={-0cm},ticklabel style={font=\scriptsize}
]

\end{axis}
\end{tikzpicture}%

